Quantitative Combinatorial Nullstellensatz

The main result of this paper is a coefficient formula that sharpens and generalizes Alon and Tarsi's Combinatorial Nullstellensatz, which provides some information about the polynomial map $P|_{\X_1\times...\times\X_n}$ when only incomplete information about the polynomial $P(X_1,...c,X_n)$ is given. In a very general working frame, the grid points $x\in\X_1\times\...b\times\X_n$ which do not vanish under an algebraic solution -- a certain describing polynomial $P(X_1,...c,X_n)$ -- correspond to the explicit solutions of a problem. As a consequence of the coefficient formula, we prove that the existence of an algebraic solution is equivalent to the existence of a nontrivial solution to a problem. By a problem, we mean everything that "owns" both, a set $\S$, which may be called the \emph{set of solutions}; and a subset $\St\subseteq\S$, the \emph{set of trivial solutions}. We give several examples of how to find algebraic solutions, and how to apply our coefficient formula. These examples are mainly from graph theory and combinatorial number theory, but we also prove several versions of Chevalley and Warning's Theorem, including a generalization of Olson's Theorem, as examples and useful corollaries. We obtain a permanent formula by applying our coefficient formula to the matrix polynomial, which is a generalization of the graph polynomial. This formula is an integrative generalization and sharpening of: 1. Ryser's permanent formula. 2. Alon's Permanent Lemma. 3. Alon and Tarsi's Theorem about orientations and colorings of graphs. Furthermore, in combination with the Vigneron-Ellingham-Goddyn property of planar (n)regular graphs, the formula contains as very special cases: 4. Scheim's formula for the number of edge (n)-colorings of such graphs. 5. Ellingham and Goddyn's partial answer to the list coloring conjecture.

==> MonomeRand.eepic <==
\setlength{\unitlength}{0.00087489in}
%
\begingroup\makeatletter\ifx\SetFigFont\undefined
% extract first six characters in \fmtname
\def\x#1#2#3#4#5#6#7\relax{\def\x{#1#2#3#4#5#6}}%
\expandafter\x\fmtname xxxxxx\relax \def\y{splain}%
\ifx\x\y   % LaTeX or SliTeX?
\gdef\SetFigFont#1#2#3{%
  \ifnum #1<17\tiny\else \ifnum #1<20\small\else
  \ifnum #1<24\normalsize\else \ifnum #1<29\large\else
  \ifnum #1<34\Large\else \ifnum #1<41\LARGE\else
     \huge\fi\fi\fi\fi\fi\fi
  \csname #3\endcsname}%
\else
\gdef\SetFigFont#1#2#3{\begingroup
  \count@#1\relax \ifnum 25<\count@\count@25\fi
  \def\x{\endgroup\@setsize\SetFigFont{#2pt}}%
  \expandafter\x
    \csname \romannumeral\the\count@ pt\expandafter\endcsname
    \csname @\romannumeral\the\count@ pt\endcsname
  \csname #3\endcsname}%
\fi
\fi\endgroup
{\renewcommand{\dashlinestretch}{30}
\begin{picture}(2732,2785)(-200,-10)
\put(2270,390){\shade\ellipse{120}{120}}
\put(1970,390){\shade\ellipse{120}{120}}
\put(1970,690){\shade\ellipse{120}{120}}
\put(1670,390){\shade\ellipse{120}{120}}
\put(1670,690){\shade\ellipse{120}{120}}
\put(1670,990){\shade\ellipse{120}{120}}
\put(1370,390){\blacken\ellipse{120}{120}}
\put(1370,690){\blacken\ellipse{120}{120}}
\put(1370,990){\blacken\ellipse{120}{120}}
%\put(1370,1290){\blacken\ellipse{120}{120}}
\put(1070,390){\blacken\ellipse{120}{120}}
\put(1070,690){\blacken\ellipse{120}{120}}
\put(1070,990){\blacken\ellipse{120}{120}}
\put(1070,1290){\blacken\ellipse{120}{120}}
\put(1070,1590){\shade\ellipse{120}{120}}
\put(770,390){\blacken\ellipse{120}{120}}
\put(770,690){\blacken\ellipse{120}{120}}
\put(770,990){\blacken\ellipse{120}{120}}
\put(770,1290){\blacken\ellipse{120}{120}}
\put(770,1590){\shade\ellipse{120}{120}}
\put(770,1890){\shade\ellipse{120}{120}}
\put(470,390){\blacken\ellipse{120}{120}}
\put(470,690){\blacken\ellipse{120}{120}}
\put(470,990){\blacken\ellipse{120}{120}}
\put(470,1290){\blacken\ellipse{120}{120}}
\put(470,1590){\shade\ellipse{120}{120}}
\put(470,1890){\shade\ellipse{120}{120}}
\put(470,2190){\shade\ellipse{120}{120}}
%X_2-Axe:
\path(320,390)(320,2640)
\path(368,2480)(320,2640)(272,2480)
\path(320,2190)(305,2190)
\path(320,1890)(305,1890)
\path(320,1590)(305,1590)
\path(320,1290)(305,1290)
\path(320,990)(305,990)
\path(320,690)(305,690)
\path(320,390)(305,390)
%X_1-Axe:
\path(470,240)(2720,240)
\path(2560,192)(2720,240)(2560,288)
\path(2270,240)(2270,225)
\path(1970,240)(1970,225)
\path(1670,240)(1670,225)
\path(1370,240)(1370,225)
\path(1070,240)(1070,225)
\path(770,240)(770,225)
\path(470,240)(470,225)
\thicklines
%X^{(2,0)}Q_2
\put(995,315){\arc{90}{1.5708}{3.1416}}
\put(995,1665){\arc{90}{3.1416}{4.7124}}
\put(1145,1665){\arc{90}{4.7124}{6.2832}}
\put(1145,315){\arc{90}{0}{1.5708}}
\path(950,315)(950,1665)
\path(995,1710)(1145,1710)
\path(1190,1665)(1190,315)
\path(1145,270)(995,270)
%X^{(0,1)}Q_2
\put(395,615){\arc{90}{1.5708}{3.1416}}
\put(395,1965){\arc{90}{3.1416}{4.7124}}
\put(545,1965){\arc{90}{4.7124}{6.2832}}
\put(545,615){\arc{90}{0}{1.5708}}
\path(350,615)(350,1965)
\path(395,2010)(545,2010)
\path(590,1965)(590,615)
\path(545,570)(395,570)
%X^{(1,1)}Q_1
\put(695,615){\arc{90}{1.5708}{3.1416}}
\put(695,765){\arc{90}{3.1416}{4.7124}}
\put(2045,765){\arc{90}{4.7124}{6.2832}}
\put(2045,615){\arc{90}{0}{1.5708}}
\path(650,615)(650,765)
\path(695,810)(2045,810)
\path(2090,765)(2090,615)
\path(2045,570)(695,570)
%X^{(3,3)}
\put(1370,1290){\ellipse{120}{120}}
\thinlines
\dashline{70.000}(1230,390)(1230,1662)(470,2412)
\dashline{70.000}(470,1150)(1742,1150)(2492,390)
%Beschriftung:
\path(1415,1335)(1527,1447)
\path(2075,795)(2232,952)
\path(1175,1695)(1332,1852)
\path(575,1995)(732,2152)
\put(520,2490){\makebox(0,0)[lb]%
{\smash{{{\SetFigFont{10}{12.0}{sl}Monomials of degree $\leq3+3$.}}}}}
\put(1360,1830){\makebox(0,0)[lb]%
{\smash{{{\SetFigFont{8}{9.6}{rm}$X^{(2,0)}Q_2$}}}}}
\put(755,2130){\makebox(0,0)[lb]%
{\smash{{{\SetFigFont{8}{9.6}{rm}$X^{(0,1)}Q_2$}}}}}
\put(2255,930){\makebox(0,0)[lb]%
{\smash{{{\SetFigFont{8}{9.6}{rm}$X^{(1,1)}Q_1$}}}}}
\put(1550,1425){\makebox(0,0)[lb]%
{\smash{{{\SetFigFont{8}{9.6}{rm}$X^{(3,3)}$}}}}}
\put(-20,2420){\makebox(0,0)[lb]{\smash{{{\SetFigFont{8}{9.6}{rm}$\deg_2$}}}}}
\put(220,2160){\makebox(0,0)[lb]{\smash{{{\SetFigFont{8}{9.6}{rm}6}}}}}
\put(220,1860){\makebox(0,0)[lb]{\smash{{{\SetFigFont{8}{9.6}{rm}5}}}}}
\put(220,1560){\makebox(0,0)[lb]{\smash{{{\SetFigFont{8}{9.6}{rm}4}}}}}
\put(220,1260){\makebox(0,0)[lb]{\smash{{{\SetFigFont{8}{9.6}{rm}3}}}}}
\put(220,960){\makebox(0,0)[lb]{\smash{{{\SetFigFont{8}{9.6}{rm}2}}}}}
\put(220,660){\makebox(0,0)[lb]{\smash{{{\SetFigFont{8}{9.6}{rm}1}}}}}
\put(220,360){\makebox(0,0)[lb]{\smash{{{\SetFigFont{8}{9.6}{rm}0}}}}}
\put(2420,80){\makebox(0,0)[lb]{\smash{{{\SetFigFont{8}{9.6}{rm}$\deg_1$}}}}}
\put(2235,120){\makebox(0,0)[lb]{\smash{{{\SetFigFont{8}{9.6}{rm}6}}}}}
\put(1935,120){\makebox(0,0)[lb]{\smash{{{\SetFigFont{8}{9.6}{rm}5}}}}}
\put(1635,120){\makebox(0,0)[lb]{\smash{{{\SetFigFont{8}{9.6}{rm}4}}}}}
\put(1335,120){\makebox(0,0)[lb]{\smash{{{\SetFigFont{8}{9.6}{rm}3}}}}}
\put(1035,120){\makebox(0,0)[lb]{\smash{{{\SetFigFont{8}{9.6}{rm}2}}}}}
\put(735,120){\makebox(0,0)[lb]{\smash{{{\SetFigFont{8}{9.6}{rm}1}}}}}
\put(435,120){\makebox(0,0)[lb]{\smash{{{\SetFigFont{8}{9.6}{rm}0}}}}}
\end{picture}
}

